Orbits of very distant asteroid satellites

The very wide binary asteroid (VWBA) population is a small subset of the population of known binary and multiple asteroids made of systems with very widely orbiting satellites and long orbital periods, on the order of tens to hundreds of days. The origin of these systems is debatable, and most members of this population are poorly characterized. We have compiled all available high-angular resolution imaging archival data of VWBA systems from large ground- and space-based telescopes. We measure the astrometric positions of the satellite relative to the primary and analyze the dynamics of the satellites using the Genoid genetic algorithm. Additionally, we use a NEATM thermal model to estimate the diameters of two systems, and we model the orbit of Litva's inner satellite using photometric lightcurve observations. We determine the effective diameters of binary systems Christophedumas and Alconrad to be 4.7 + 0.4km and 5.2 + 0.3km respectively. We determine new orbital solutions for five systems, Huenna, Litva, (3548) Eurybates, Pauling, and Alconrad. We find a significantly eccentric best-fit orbital solution for the outer satellite of Litva, a moderately eccentric solution for Alconrad, and a nearly circular solution for Pauling. We also confirm previously reported orbital solutions for (379) Huenna and Eurybates. It is unlikely that BYORP expansion could be solely responsible for the formation of VWBAs. It is possible that the satellites of these systems were formed through YORP spin-up and then later scattered onto very wide orbits. Additionally, we find that some members of the population are unlikely to have formed satellites through YORP spin-up, and a collisional formation history is favored. In particular, this applies to VWBAs within large dynamical families, or large VWBA systems such as Huenna and NASA's Lucy mission target Eurybates.

==> names.txt <==
K.~Minker\inst{\ref{i:oca}}    \and %- Lead conf  kate.minker@oca.eu
    B.~Carry\inst{\ref{i:oca}}     \and %- Tourist conf benoit.carry@oca.eu
    F.~Vachier\inst{\ref{i:imcce}} \and %- Orbit conf frederic.vachier@obspm.fr
    P.~Scheirich\inst{\ref{i:Ondrejov}}  \and %- litva spin conf petr.scheirich@gmail.com
    P.~Pravec\inst{\ref{i:Ondrejov}}  \and %- litva spin conf petr.pravec@asu.cas.cz
    T.~M\"{u}ller\inst{\ref{i:maxplanck}}  \and %AC CD diameters conf # 0000-0002-0717-0462 tmueller@mpe.mpg.de
    A.~Mo\'or\inst{\ref{i:Konkoly}}  \and % AC CD diameters conf moor.attila@csfk.org
    C.~Arcidiacono\inst{\ref{i:inaf}} \and %- AO LBT conf carmelo.arcidiacono@inaf.it
    A.~Conrad\inst{\ref{i:lbto}}   \and %- AO LBT conf # 0000-0003-2872-0061 aconrad@lbto.org
    C.~Veillet\inst{\ref{i:lbto}}  \and %- AO LBT conf cveillet@lbto.org
    S.~A.~Jacobson\inst{\ref{i:michigan}}  \and %- generally helpful conf seth@msu.edu
    M.~Marsset\inst{\ref{i:ESO}}   \and % micha! mmarsset@eso.org
    W.~J.~Merline\inst{\ref{i:swri}}  \and %- misc conf merline@boulder.swri.edu
    P.~Tamblyn\inst{\ref{i:swri}}  \and %- diam AC/CD ptamblyn@boulder.swri.edu
    M.~E.~Brown\inst{\ref{i:caltech}}  \and %- huenna data conf # [0000-0002-8255-0545] mbrown@caltech.edu
    %%%%THIS BLOCK STAYS IN ORDER%%%%%%%
    D.~Pray\inst{\ref{i:sugarloag}}  \and %- observer  dppray27@gmail.com conf
    R.~Montaigut\inst{\ref{i:opera}}  \and %- observer   romain.montaigut@gmail.com conf
    A.~Leroy\inst{\ref{i:opera}}  \and %- observer   arnaudastro@gmail.com conf
    C.~Gillier\inst{\ref{i:chamonix}}  \and %- observer  gillier.christophe@free.fr conf
    P. Ku\v{s}nir\'ak\inst{\ref{i:Ondrejov}}  \and %- observer 1  conf peter.kusnirak@asu.cas.cz
    K.~Hornoch\inst{\ref{i:Ondrejov}}  \and %- observer 2  k.hornoch@centrum.cz conf
    M.~Hus\'arik\inst{\ref{i:skalnate}}  \and %- observer 3 mhusarik@ta3.sk conf
    V.~Benishek\inst{\ref{i:belgrade}}  \and %- observer    vlaben@yahoo.com conf
    W.~Cooney\inst{\ref{i:sonoita}}  \and %- observer 5  waltc111@att.net
    J.~Gross\inst{\ref{i:sonoita}}  \and %- observer 6   johngross3@msn.com
    D.~Terrell\inst{\ref{i:sonoita}, \ref{i:swri}}  \and %- observer 7   terrell@boulder.swri.edu conf
    E.~Jehin\inst{\ref{i:trappist}}  \and %- observer 8   ejehin@ulg.ac.be
    J.~Vil\'agi\inst{\ref{i:modra}}  \and %- observer 9 vilagi@fmph.uniba.sk
    \v{S}. Gajdo\v{s} \inst{\ref{i:modra}}  \and %- observer 10 gajdos@fmph.uniba.sk
    V.~Chiorny\inst{\ref{i:kharkiv}}  \and %- observer 11 v.chiorny@gmail.com conf
    B.~Christmann\inst{\ref{i:soucieu}}  \and %- observer 11 christmann.b@free.fr conf
    J.~Brinsfield\inst{\ref{i:via capote}}  \and %- observer 11 jbrinsfi@gmail.com conf

    %%%%%%%% misc
    C.~Dumas\inst{\ref{i:TMT}}  \and %- bill  cjdumas1@gmail.com
    B.~L.~Enke\inst{\ref{i:swri}}  \and %- bill brian.enke@swri.org
    D.~D.~Durda\inst{\ref{i:swri}}  \and %- bill durda@boulder.swri.edu
    J.~C.~Christou\inst{\ref{i:lbto}, \ref{i:noirlab}} \and %- bill julian.christou@noirlab.edu
    W.~M.~Grundy\inst{\ref{i:lowell}} \and grundy@lowell.edu
    L.~M.~Close\inst{\ref{i:steward}} \and lclose@arizona.edu
    S.~B.~Porter\inst{\ref{i:swri}}  porter@boulder.swri.edu

==> scripts/area.csv <==
r,theta
0.33912, 266.57922
0.40245, 262.62419
0.47436, 261.82419
0.6702, 266.87465
0.73402, 268.66531
0.67226, 273.05801
0.60101, 276.61907
0.39952, 272.13318


==> scripts/area_s2.csv <==
r,theta
0.836422222222222,314.004
0.836422222222222,261.186
0.628777777777778,261.186
0.628777777777778,314.004


==> scripts/helio.csv <==
r,theta
0.76822, 272.95392


==> scripts/pole.csv <==
r,theta
0.53629, 268.84201

